Gravitational perturbations from oscillons and transients after inflation

We study the scalar and tensor perturbations generated by the fragmentation of the inflaton condensate into oscillons or transients after inflation, using nonlinear classical lattice simulations. Without including the backreaction of metric perturbations, we find that the magnitude of scalar metric perturbations never exceeds a few $\times 10^{-3}$, whereas the maximal strength of the gravitational wave signal today is $\mathcal{O}(10^{-9})$ for standard post-inflationary expansion histories. We provide parameter scalings for the $\alpha$-attractor models of inflation, which can be easily applied to other models. We also discuss the likelihood of primordial black hole formation, as well as conditions under which the gravitational wave signal can be at observationally interesting frequencies and amplitudes. Finally, we provide an upper bound on the frequency of the peak of the gravitational wave signal, which applies to all preheating scenarios.

==> dsfont.sty.txt <==
\ProvidesPackage{dsfont}
  [1995/08/01 v0.1 Double stroke roman fonts]

\def\ds@whichfont{dsrom}
\DeclareOption{sans}{\def\ds@whichfont{dsss}}
\ProcessOptions\relax

\DeclareMathAlphabet{\mathds}{U}{\ds@whichfont}{m}{n}
\endinput
